Ram pressure stripping in clusters: Gravity can bind the ISM but not the CGM

We explore the survival of a galaxy's circumgalactic medium (CGM) as it experiences ram pressure stripping (RPS) moving through the intracluster medium (ICM). For a satellite galaxy, the CGM is often assumed to be entirely stripped/evaporated, an assumption that may not always be justified. We carry out 3D-hydrodynamic simulations of the interstellar and circumgalactic media (ISM+CGM) of a galaxy like JO201 moving through the ICM. The CGM can survive long at cluster outskirts ($\gtrsim2 \rm \ Gyr$) but at smaller cluster-centric distances, 90\% of the CGM mass is lost within $\sim 500$ Myr. The gravitational restoring force on the CGM is mostly negligible and the CGM-ICM interaction is analogous to \textit{`cloud-wind interaction'}. The CGM stripping timescale does not depend on the ram pressure but on the CGM to ICM density contrast $\chi$. Two distinct regimes emerge for CGM stripping: the $\chi >1$ regime, which is the well-known \textit{`cloud crushing'} problem, and the $\chi <1$ regime, which we refer to as the (relatively unexplored) \textit{`bubble drag'} problem. The first pericentric passage near the cluster core can rapidly -- over a crossing time $t_{\rm drag} \sim R/v_{\rm rel}$ -- strip the CGM in the \textit{bubble drag} regime. The ISM stripping criterion unlike the CGM criterion, still depends on the ram pressure $\rho_{\rm ICM} v_{\rm rel}^2$. The stripped tails of satellites contain contributions from both the disk and the CGM. The X-ray plume in M89 in the Virgo cluster and a lack of it in the nearby M90 might be attributed to their orbital histories. M90 has likely undergone stripping in the bubble drag regime due to a pericentric passage close to the cluster center.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
